A Flux Scale for Southern Hemisphere 21cm EoR Experiments

We present a catalog of spectral measurements covering a 100-200 MHz band for 32 sources, derived from observations with a 64-antenna deployment of the Donald C. Backer Precision Array for Probing the Epoch of Reionization (PAPER) in South Africa. For transit telescopes such as PAPER, calibration of the primary beam is a difficult endeavor, and errors in this calibration are a major source of error in the determination of source spectra. In order to decrease reliance on accurate beam calibration, we focus on calibrating sources in a narrow declination range from -46d to -40d. Since sources at similar declinations follow nearly identical paths through the primary beam, this restriction greatly reduces errors associated with beam calibration, yielding a dramatic improvement in the accuracy of derived source spectra. Extrapolating from higher frequency catalogs, we derive the flux scale using a Monte-Carlo fit across multiple sources that includes uncertainty from both catalog and measurement errors. Fitting spectral models to catalog data and these new PAPER measurements, we derive new flux models for Pictor A and 31 other sources at nearby declinations. 90% of these confirm and refine a power-law model for flux density. Of note is the new Pictor A flux model, which is accurate to 1.4% and shows, in contrast to previous models, that between 100 MHz and 2 GHz, the spectrum of Pictor A is consistent with a single power law given by a flux at 150 MHz of 382+/-5.4 Jy, and a spectral index of -0.76+/-0.01. This accuracy represents an order of magnitude improvement over previous measurements in this band, and is limited by the uncertainty in the catalog measurements used to estimate the absolute flux scale. The simplicity and improved accuracy of Pictor A's spectrum make it an excellent calibrator for experiments seeking to measure 21cm emission from the Epoch of Reionization.

==> tab1.txt <==
Title: A Flux Scale for Southern Hemisphere 21cm EoR Experiments
Authors: Jacobs et al 
Table: Table 1
================================================================================
Byte-by-byte Description of file: tab1.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label   Explanations
--------------------------------------------------------------------------------
   1-  8 A8     --      Name    Molonglo Reference Catalog (MRC) Name
  10- 15 F6.2   deg     RAdeg   J2000 RA in MRC
  17- 22 F6.2   deg     DEdeg   J2000 Dec in MRC
  24- 29 F6.2   Jy      S125    beamformed flux at 125 MHz
  31- 34 F4.1   Jy      RMS125  rms within 10MHz channel
  36- 41 F6.2   Jy      S135    beamformed flux at 135 MHz
  43- 46 F4.1   Jy      RMS135  rms within 10MHz channel
  48- 53 F6.2   Jy      S145    beamformed flux at 145 MHz
  55- 58 F4.1   Jy      RMS145  rms within 10MHz channel
  60- 65 F6.2   Jy      S155    beamformed flux at 155 MHz
  67- 70 F4.1   Jy      RMS155  rms within 10MHz channel
  72- 77 F6.2   Jy      S165    beamformed flux at 165 MHz
  79- 82 F4.1   Jy      RMS165  rms within 10MHz channel
--------------------------------------------------------------------------------
Note (1):   PAPER spectra for 32 MRC sources
--------------------------------------------------------------------------------
0003-428   1.68 -42.50  14.51  1.7  13.11  1.4  12.83  1.2  12.55  1.1  10.34  1.0 
0007-446   2.80 -44.30  23.20  2.2  21.07  2.2  20.22  1.7  18.61  1.4  17.20  1.6 
0008-421   2.89 -41.81  -0.18  0.8  -0.31  1.0   0.89  0.9   0.74  0.9   1.31  1.0 
0039-445  10.70 -44.16  29.25  3.0  27.61  2.2  26.41  2.2  24.03  1.6  22.21  1.5 
0043-424  11.72 -42.05  48.65  4.2  45.20  3.5  43.93  2.3  40.80  2.2  38.41  2.4 
0048-447  12.87 -44.40  16.15  1.7  14.64  1.3  13.66  1.6  13.30  1.3  11.34  1.2 
0049-433  13.22 -43.03  20.88  2.5  19.03  2.2  20.81  2.2  18.96  1.5  17.44  1.2 
0103-453  16.48 -45.02  31.33  3.0  28.96  2.7  27.09  2.9  25.42  1.8  24.33  2.0 
0201-440  31.05 -43.76  13.63  2.2  12.61  1.5  11.66  1.0  10.98  1.0  12.02  1.2 
0438-436  70.17 -43.53   9.48  1.4   5.97  0.7   6.64  0.6   5.78  0.7  10.48  1.0 
0546-445  87.00 -44.52  13.45  1.4  17.77  1.8  11.57  1.2  10.24  0.9   9.59  1.0 
0547-408  87.45 -40.85  19.77  1.5  16.78  1.4  22.24  1.7  16.66  1.1  15.87  1.1 
0704-427 106.58 -42.84  14.12  0.8  14.94  1.2  14.14  1.1  13.01  1.0  10.05  1.0 
1017-421 155.08 -42.49  10.08  4.5  17.87  7.3   9.37  9.5   8.64 10.2   9.26  8.9 
1017-426 155.16 -42.93  36.24  8.8  32.66 10.4  28.66 12.4  32.21 14.0  27.97 11.4 
1046-409 162.31 -41.31  15.06  4.8  10.83  6.3  13.92  8.6   9.65  7.4  12.04  7.6 
1215-457 184.71 -46.09  10.63  3.6  14.69  3.3  20.73  4.3   5.12  1.5  15.93  3.5 
1221-423 186.12 -42.67   8.76  3.4  16.23  3.2  10.17  2.9  16.91  3.1   7.67  2.9 
1424-418 217.21 -42.17  13.19  0.7  17.31  0.9   9.38  0.6  16.85  0.5  11.95  0.8 
1459-417 225.92 -42.00  33.90  0.9  30.04  0.8  25.66  0.9  24.69  0.6  21.77  1.0 
1526-423 232.80 -42.58  58.75  1.1  55.59  1.4  57.17  1.3  54.91  1.2  60.12  1.3 
1840-404 281.36 -40.35  17.69  0.8  22.87  1.3  16.03  0.8  22.30  0.8  20.90  1.0 
1932-464 294.24 -46.31 102.17  3.8  96.66  3.4  95.15  3.0  95.74  3.0  96.60  3.8 
1940-406 296.21 -40.47  20.85  1.3  16.81  1.0  16.61  1.0  18.58  1.2  16.63  1.1 
1953-425 299.55 -42.33  21.87  1.7  20.59  1.3  21.12  1.2  21.43  1.3  22.27  1.2 
2140-434 326.11 -43.15  27.20  2.3  23.92  1.8  23.51  1.4  22.85  1.4  22.06  1.7 
2213-456 334.44 -45.29   5.15  1.0   6.72  1.1   6.51  0.9   5.56  1.0   6.92  1.2 
2226-411 337.53 -40.78  15.75  2.0  14.74  1.4  13.54  1.3  14.16  1.4  13.18  0.9 
2250-412 343.46 -40.89  38.00  3.0  36.21  2.7  34.77  2.3  31.78  2.0  30.93  2.2 
2323-407 351.82 -40.38  19.94  2.0  17.75  2.0  16.39  1.4  15.62  1.0  15.90  1.2 
2331-416 353.79 -41.34  40.29  3.6  37.72  3.0  35.57  2.1  34.00  2.0  32.37  2.5 
Pictor A  80.09 -45.78 455.27 13.3 409.57 15.8 389.21 12.4 363.52 11.1 350.59  9.1 


==> tab2.txt <==
Title: A Flux Scale for Southern Hemisphere 21cm EoR Experiments
Authors: Jacobs et al 
Table: Table 2
================================================================================
Byte-by-byte Description of file: tab2.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label        Explanations
--------------------------------------------------------------------------------
   1-  8 A8     --      Name         Molonglo Reference Catalog (MRC) Name
  10- 15 F6.2   deg     RAdeg        J2000 RA in MRC
  17- 22 F6.2   deg     DEdeg        J2000 Dec in MRC
  24- 29 F6.2   Jy      S150         PAPER+catalog power law fit for S150
  31- 34 F4.2   Jy    e_S150         PAPER+catalog power law fit error for S150 (76% confidence)
  36- 40 F5.2   --      Sp+Index     PAPER+catalog power law fit for Spectral Index
  42- 45 F4.2   --    e_Sp+Index     PAPER+catalog power law fit error for Spectral Index (76% confidence)
  47- 52 F6.2   Jy      S150-prior   catalog prior power law fit for S150
  54- 58 F5.2   Jy    e_S150-prior   catalog prior power law fit error for S150 (76% confidence)
  60- 64 F5.2   --      alpha-prior  catalog prior power law fit for Spectral Index
  66- 69 F4.2   --    e_alpha-prior  catalog prior power law fit error for Spectral Index (76% confidence)
  71- 76 F6.3   --      improvement  Improvement index (SED figure of merit change times confidence overlap). Higher indicates better agreement with past data.
--------------------------------------------------------------------------------
Note (1):   Spectral fits for 30 MRC sources. Before and after the addition of PAPER data. 90\% agree well with prior measurements and demonstrate increased precision over previous measurements.
--------------------------------------------------------------------------------
0003-428   1.68 -42.50  12.24 0.61 -0.86 0.11  12.42  2.75 -0.86 0.19  0.636 
0007-446   2.80 -44.30  19.17 0.82 -1.02 0.11  18.08  4.00 -0.98 0.19  0.704 
0039-445  10.70 -44.16  24.78 0.91 -0.86 0.12  22.60  4.96 -0.78 0.19  0.801 
0043-424  11.72 -42.05  41.69 1.27 -0.77 0.10  36.14  4.93 -0.69 0.12  0.340 
0048-447  12.87 -44.40  13.24 0.64 -0.99 0.12  13.37  2.81 -0.99 0.19  0.657 
0049-433  13.22 -43.03  18.99 0.84 -0.91 0.11  21.20  4.58 -1.01 0.20  0.754 
0103-453  16.48 -45.02  25.73 1.07 -1.11 0.10  21.75  2.85 -1.04 0.12  0.177 
0201-440  31.05 -43.76  11.71 0.66 -0.60 0.12  10.19  6.72 -0.50 0.44  2.805 
0438-436  70.17 -43.53   7.51 0.38 -0.14 0.08   8.35  1.13 -0.21 0.10  0.305 
0546-445  87.00 -44.52  12.11 0.52 -1.01 0.11  14.99  2.00 -1.10 0.12  0.188 
0547-408  87.45 -40.85  17.51 0.60 -0.86 0.09  17.04  2.19 -0.86 0.13  0.344 
0704-427 106.58 -42.84  12.51 0.45 -0.99 0.11  11.28  1.45 -0.94 0.13  0.274 
1017-421 155.08 -42.49  13.56 1.67 -1.08 0.12  13.82  1.83 -1.09 0.13 -0.001 
1017-426 155.16 -42.93  27.82 2.86 -0.80 0.12  26.30  3.38 -0.77 0.12  0.027 
1046-409 162.31 -41.31  11.48 1.34 -0.83 0.12  11.34  1.49 -0.82 0.12  0.014 
1215-457 184.71 -46.09  13.37 1.21 -0.35 0.11  12.93  1.74 -0.33 0.12  0.051 
1221-423 186.12 -42.67  11.96 1.30 -0.81 0.13   8.59  1.90 -0.58 0.18  0.043 
1424-418 217.21 -42.17  14.49 0.35 -0.61 0.10  10.92  1.44 -0.60 0.12  0.000 
1526-423 232.80 -42.58  56.01 0.58 -0.54 0.08  48.01  6.26 -1.04 0.13  0.000 
1840-404 281.36 -40.35  19.40 0.46 -0.73 0.08  18.32  2.39 -0.86 0.10  0.290 
1932-464 294.24 -46.31  94.25 1.56 -0.71 0.10  92.68 12.24 -0.87 0.12  0.686 
1940-406 296.21 -40.47  16.65 0.53 -1.11 0.10  13.02  1.72 -1.04 0.13  0.050 
1953-425 299.55 -42.33  21.07 0.57 -0.68 0.10  19.56  2.58 -0.73 0.12  0.341 
2140-434 326.11 -43.15  22.69 0.80 -1.02 0.10  20.03  2.53 -0.98 0.12  0.282 
2213-456 334.44 -45.29   6.04 0.44 -0.42 0.13   5.52  1.20 -0.37 0.19  0.294 
2226-411 337.53 -40.78  13.74 0.56 -0.61 0.06  12.46  1.62 -0.56 0.09  0.238 
2250-412 343.46 -40.89  32.84 1.09 -0.89 0.07  29.25  3.90 -0.84 0.09  0.349 
2323-407 351.82 -40.38  16.51 1.11 -0.66 0.10  20.36 13.55 -0.79 0.44  7.843 
2331-416 353.79 -41.34  34.64 1.17 -0.78 0.10  32.57  4.15 -0.75 0.12  0.336 
Pictor A  80.09 -45.78 381.88 5.36 -0.76 0.01 392.63 21.18 -0.77 0.04  0.942 

